A robotic pipeline for fast GRB followup with the Las Cumbres observatory network

In the era of multi-messenger astronomy the exploration of the early emission from transients is key for understanding the encoded physics. At the same time, current generation networks of fully-robotic telescopes provide new opportunities in terms of fast followup and sky coverage. This work describes our pipeline designed for robotic optical followup of gamma-ray bursts with the Las Cumbres Observatory network. We designed a Python code to promptly submit observation requests to the Las Cumbres Observatory network within 3 minutes of the receipt of the socket notice. Via Telegram the pipeline keeps the users informed, allowing them to take control upon request. Our group was able to track the early phases of the evolution of the optical output from gamma-ray bursts with a fully-robotic procedure and here we report the case of GRB180720B as an example. The developed pipeline represent a key ingredient for any reliable and rapid (minutes timescale) robotic telescope system. While successfully utilized and adapted for LCO, it can also be adapted to any other robotic facilities.

==> min_delays_table.txt <==

Explanation
-----------
Each GRB data set consists of many sequences taken at different times/days.
Some of them are independent (i.e., the corresponding requests were submitted apart enough that they didn't clash with one another in the scheduler activity), while some are not (i.e., when -typically at the beginning of the first followup- I submit multiple independent sequences). So, in evaluating the rapidity of the scheduler of starting observations since the submission time, one has to overlook the not-independent requests (in other words, if we submit two requests simultaneously to only one 2-m units, the delay with which the 2nd sequence will be performed is not to be considered). In the light of these points, I considered different classes:

N_completed_seq: number of completed (=successful) sequences, regardless of whether they were queued/dependent.
N_indep_all:     number of independent sequences (at least 1-hr apart in time from one another)
N_indep(del<30min): the subset of N_indep_all with a delay between submission time and observation start time shorter than 30 minutes. The statistics reported below concerns these sequences, because when the delay is very large (>30 minutes) is mostly due to the fact that the object was not observable (for any reason) at the submission time. Thus, to evaluate the performance of the scheduler, these long-delayed sequences had better been ignored.

Values are in minutes. For instance, let's focus on Total (i.e., from 2015 to now). We had 74 independent and successful requests, with a mean delay of 11.6 minutes, st dev of 6.2, with the fastest followup which began just 1.2 minutes after submission and the slowest of 28.2 minutes (among those below 30 min). The quantile delays are 6.8, 10.2, 15.1 minutes for 25%, 50%, 75% respectively.
I split the analysis in 2015 and >=2016 to see whether there has been any evolution. As you may see, certainly there's been no improvement. The apparent worsening is not statistically significant, according to a KS test.


Var                 2015      2016      2017     2018     Total
---------------------------------------------------------------
N_indep(del<30min)  29        37        27       23        116
mean                10.5      12.8      13.7     10.1      11.9
std                  5.9       6.7       6.6      3.6       6.1
min                  1.2       3.7       6.2      4.9       1.2
25%                  6.3       6.9       8.5      7.8       7.2
50%                  9.4      11.1      11.1      9.2      10.2
75%                 12.2      17.6      17.2     12.8      15.2
max                 24.8      28.2      27.4     19.5      28.2
---------------------------------------------------------------

N_indep_all         38        59  (this 2nd part hasn't been updated)
N_completed_seq     71       139 
N_GRB               19        23 
---------------------------------

Number of followups with each unit:
FTN   44
SSp1m 11
McD   15
CeT   15
FTS   23
Sut    8


